A Load Balance Strategy for Hybrid Particle-Mesh Methods

We present a load balancing strategy for hybrid particle-mesh methods that is based on domain decomposition and element-local time measurement. This new strategy is compared to our previous approach, which assumes a constant weighting factor for each particle to determine the computational load. The timer-based load balancing is applied to a plasma expansion simulation. The performance of the new algorithm is compared to results presented in the past and a significant improvement in terms of computational efficiency is shown.

==> data/p3_partitionInfo-240.txt <==
           Rank         nElems         nParts           Load         nSides    nInnerSides       nBCSides      nMPISides nMPISides_MINE       nNBProcs
              0           5451           4078          30.63          17811          14895           1430           1486            740              8
              1            216          16437          30.75            765            531             36            198             98              8
              2            236          17845          30.60            854            562             60            232            115              9
              3            231          17897          30.61            842            544             55            243            121             11
              4            184          14038          30.71            679            425             18            236            117              9
              5            225          16911          30.65            823            527             54            242            121              8
              6            330          15135          30.69           1170            810             58            302            149             10
              7            431          10019          30.72           1514           1072             93            349            173              7
              8           6952           3596          30.66          22920          18792           1775           2353           1174             14
              9            279          13369          30.76           1002            672             58            272            135              9
             10            232          16607          30.68            841            551             56            234            118              8
             11            418           9060          30.61           1467           1041             83            343            172              6
             12           8977           1329          30.68          28612          25250           1203           2159           1080              9
             13           6234           3151          30.65          19896          17508              0           2388           1192              8
             14            817          10385          30.68           2763           2139              0            624            310             10
             15            980          10625          30.62           3338           2542              0            796            396             11
             16            515          11853          30.69           1792           1298              0            494            246             10
             17            257          13363          30.67            914            628              0            286            143              9
             18            195          14997          30.65            696            474              0            222            109              8
             19            382          12064          30.65           1327            965              0            362            181              9
             20            193          14634          30.71            690            468              0            222            110              7
             21            206          15083          30.69            743            493              0            250            123             10
             22            349          13391          30.71           1235            859              0            376            188              8
             23            198          15216          30.70            727            461              0            266            131             13
             24            190          14746          30.73            700            440              0            260            129             10
             25            176          13411          30.65            636            420              0            216            109              8
             26            189          14491          30.69            698            436              0            262            132             11
             27            298          12710          30.68           1053            735              0            318            161             11
             28            353          10556          30.74           1238            880              0            358            179             11
             29           9544           1009          30.68          30201          27063              0           3138           1570             14
             30          11635              0          30.68          37357          32453           1696           3208           1605              8
             31          11566              0          30.68          36780          32616            869           3295           1644             11
             32           3731           5692          30.72          12062          10324              0           1738            868             12
             33            419          12079          30.62           1455           1059              0            396            198              7
             34            291          13409          30.72           1048            698              0            350            173             10
             35            290          14212          30.71           1023            717              0            306            152              9
             36            201          15526          30.71            734            472              0            262            128             12
             37            342          13773          30.64           1203            849              0            354            177              9
             38            192          14578          30.77            694            458              0            236            118              9
             39            251          12859          30.64            915            591              0            324            163             10
             40            297          12994          30.67           1051            731              0            320            160              7
             41            182          13869          30.64            664            428              0            236            118             10
             42            530          11502          30.64           1848           1332              0            516            258             10
             43            933           9925          30.72           3179           2419              0            760            380             12
             44            850           9872          30.68           2860           2240              0            620            310              9
             45           6783           3352          30.69          21683          19015             39           2629           1315             11
             46          11574              0          30.69          36816          32628            709           3479           1739             12
             47          11545              0          30.68          36689          32581            892           3216           1607              8
             48          11631              0          30.68          36663          33123           1034           2506           1252              5
             49          12019              0          30.68          38129          33985            892           3252           1627              8
             50           5618           2785          30.70          18066          15642              0           2424           1211             17
             51            261          13528          30.69            951            615              0            336            167              9
             52            671          10783          30.71           2318           1708              0            610            305             10
             53            186          14350          30.69            672            444              0            228            114              9
             54            398          13668          30.75           1398            990              0            408            205             11
             55            204          15546          30.68            727            497              0            230            115              7
             56            394          11729          30.67           1409            955              0            454            227             11
             57            210          13893          30.67            781            479              0            302            150              8
             58            198          15163          30.67            717            471              0            246            121              7
             59            417          13578          30.73           1455           1047              0            408            205             13
             60            191          14670          30.76            703            443              0            260            131              9
             61            206          12875          30.66            753            483              0            270            136              9
             62            992           9734          30.67           3360           2592              0            768            385             13
             63            594          11736          30.72           2034           1530              0            504            251              9
             64            192          14735          30.65            687            465              0            222            110              7
             65            449          11490          30.66           1570           1124              0            446            222             11
             66            192          14756          30.69            686            466              0            220            110              8
             67            409          13396          30.73           1429           1025              0            404            200             11
             68            204          15398          30.77            731            493              0            238            119             10
             69            196          15007          30.63            712            464              0            248            123              9
             70            191          14779          30.71            692            454              0            238            118             12
             71            202          15114          30.72            734            478              0            256            127             10
             72            199          15361          30.67            715            479              0            236            119             12
             73            187          14247          30.71            687            435              0            252            126             12
             74            194          14790          30.71            696            468              0            228            114             10
             75            194          15016          30.65            724            440              0            284            143             13
             76            203          15675          30.64            731            487              0            244            122             10
             77            194          14904          30.69            696            468              0            228            113              9
             78            203          15544          30.74            736            482              0            254            128             10
             79            207          16049          30.65            739            503              0            236            118             10
             80            195          15112          30.73            696            474              0            222            113             10
             81            175          13158          30.76            631            419              0            212            106             10
             82            195          15148          30.65            705            465              0            240            119             11
             83            201          15398          30.69            721            485              0            236            119              9
             84            197          15037          30.61            717            465              0            252            127             11
             85            176          13293          30.71            649            407              0            242            121              9
             86            207          14273          30.71            748            494              0            254            128             10
             87           2201           8172          30.69           7170           6036              0           1134            569             10
             88          11938              0          30.69          37744          33884            506           3354           1678             15
             89           9327            918          30.55          29531          26431            484           2616           1307              9
             90            556          10934          30.76           1906           1430              0            476            236             10
             91            207          15417          30.72            739            503              0            236            116              8
             92            200          14801          30.68            712            488              0            224            110              8
             93            492          12070          30.75           1728           1224              0            504            250             14
             94            199          15451          30.78            707            487              0            220            108              9
             95            383          12463          30.68           1353            945              0            408            205             16
             96            186          14362          30.77            671            445              0            226            112              7
             97            201          12817          30.69            748            458              0            290            146              8
             98            538          11356          30.65           1869           1359              0            510            255             10
             99           1545           8489          30.67           5204           4066              0           1138            570             17
            100            376          11024          30.68           1313            943              0            370            185              7
            101            859           9618          30.66           2906           2248              0            658            328              9
            102            187          14250          30.62            672            450              0            222            111              8
            103            185          14046          30.64            669            441              0            228            113             10
            104            634          10459          30.67           2201           1603              0            598            299             11
            105            476          11250          30.65           1655           1201              0            454            227             13
            106            188          14326          30.76            708            420              0            288            144             11
            107            195          14846          30.64            710            460              0            250            126              7
            108            195          15085          30.67            718            452              0            266            134             10
            109            206          15687          30.66            749            487              0            262            132             13
            110            192          14905          30.61            714            438              0            276            138             11
            111            190          14444          30.76            692            448              0            244            123              9
            112            191          14674          30.67            707            439              0            268            136             11
            113            184          13930          30.69            679            425              0            254            129             13
            114            199          15246          30.61            709            485              0            224            113             10
            115            203          15505          30.63            742            476              0            266            133             10
            116            206          15706          30.76            749            487              0            262            132             13
            117            179          13789          30.73            654            420              0            234            118              9
            118            188          14713          30.66            695            433              0            262            132             10
            119            309          13676          30.63           1091            763              0            328            164             10
            120            381          12508          30.73           1336            950              0            386            196             13
            121            443          12051          30.70           1539           1119              0            420            208             10
            122            414          11927          30.64           1439           1045              0            394            197              7
            123            259          13445          30.69            945            609              0            336            167              9
            124            267          14046          30.68            959            643              0            316            158              9
            125            201          15511          30.67            732            474              0            258            128             10
            126            193          14719          30.71            705            453              0            252            124             10
            127            187          14159          30.77            686            436              0            250            125              9
            128            189          14693          30.67            693            441              0            252            126              9
            129            350          11305          30.68           1230            870              0            360            179              8
            130            963           7149          30.68           3242           2536              0            706            353              8
            131           5927           4249          30.72          19023          16539              0           2484           1243             22
            132            232          13665          30.73            818            574              0            244            124              6
            133            764          10286          30.62           2632           1952              0            680            341              9
            134            429          11240          30.69           1499           1075              0            424            212              7
            135          11050             27          30.69          34883          31417            506           2960           1480              9
            136          11947              0          30.68          37780          33902            529           3349           1674             10
            137           2286           7036          30.63           7506           6210              0           1296            647             11
            138            240          13702          30.69            856            584              0            272            134              8
            139            174          13448          30.63            638            406              0            232            115             10
            140            307          12632          30.69           1074            768              0            306            153              9
            141            238          13255          30.71            866            562              0            304            151             10
            142            199          14888          30.68            724            470              0            254            126             10
            143            328          12736          30.59           1159            809              0            350            174             10
            144            192          14684          30.76            702            450              0            252            127             12
            145            220          12785          30.67            800            520              0            280            140              9
            146            314          12822          30.69           1116            768              0            348            174             11
            147            189          14494          30.75            687            447              0            240            120             12
            148            274          13844          30.63            981            663              0            318            160             11
            149            262          11741          30.68            928            644              0            284            143             10
            150            181          14127          30.70            659            427              0            232            119             13
            151            562          10886          30.62           1947           1425              0            522            263             10
            152            752           8916          30.70           2563           1949              0            614            308              8
            153          10623            326          30.68          33528          30210              0           3318           1661             19
            154          11477              0          30.68          36789          32073           1899           2817           1409              8
            155          11462              0          30.68          36718          32054           1172           3492           1745             11
            156           6476           1937          30.62          20767          18089              0           2678           1338             13
            157            320          12473          30.70           1124            796              0            328            164              8
            158            372          13350          30.75           1291            941              0            350            175              7
            159            202          13452          30.69            720            492              0            228            117              8
            160           1070           8353          30.72           3565           2855              0            710            356              8
            161          10438            131          30.69          32916          29712              0           3204           1603             12
            162          11608              0          30.68          37753          31895           2115           3743           1872             11
            163           9549           1127          30.69          30204          27090              0           3114           1558             11
            164            859           8949          30.69           2893           2261              0            632            316             12
            165            197          13868          30.63            722            460              0            262            132              8
            166            219          14514          30.70            796            518              0            278            138             10
            167            505          11850          30.62           1765           1265              0            500            252              8
            168            728           9794          30.66           2488           1880              0            608            305             10
            169           8907            866          30.68          28226          25216              0           3010           1508             10
            170           2706           8351          30.73           9415           6821           1070           1524            764             10
            171           5403           4830          30.68          17865          14553           1438           1874            937             10
            172           1496           8750          30.64           5023           3953            293            777            389              9
            173            215          16645          30.70            773            517             44            212            107              9
            174            233          16183          30.68            844            554             54            236            119              7
            175           6967           2554          30.69          22741          19061           1682           1998           1000             11
            176          11069              0          30.68          35251          31163           1481           2607           1303              6
            177          11233              0          30.68          35472          31926            440           3106           1552              9
            178          10900              0          30.69          34311          31089            992           2230           1115              6
            179          10400              0          30.69          32936          29464            506           2966           1482              9
            180           8992              0          30.69          28673          25279              0           3394           1696             11
            181           8616              0          30.69          27348          24348              0           3000           1499              8
            182           8841              0          30.69          28891          24155           1806           2930           1464              9
            183           8331              0          30.68          26615          23371            385           2859           1429              7
            184           9391              0          30.69          29870          26476            529           2865           1432              7
            185           8724              0          30.69          27783          24561           1279           1943            973              5
            186           8472              0          30.69          27109          23723           1124           2262           1131              6
            187           7860              0          30.68          25099          22061              0           3038           1518              8
            188           8434              0          30.69          27051          23553              0           3498           1749             10
            189           7619              0          30.68          24879          20835           1035           3009           1505             11
            190           9439              0          30.69          30134          26500              0           3634           1815              9
            191           7906              0          30.68          25118          22318              0           2800           1399              6
            192           8717              0          30.69          28325          23977           1673           2675           1337              9
            193           8829              0          30.69          28037          24937            442           2658           1330              7
            194           9482              0          30.69          30125          26767              0           3358           1680              8
            195           9375              0          30.68          29909          26341            748           2820           1410             10
            196           9182              0          30.68          29386          25706           1144           2536           1267              7
            197           8782              0          30.68          28358          24334           1179           2845           1422              8
            198           8914              0          30.69          28345          25139              0           3206           1603              9
            199           7961              0          30.68          25449          22317              0           3132           1566             10
            200           8681              0          30.68          27537          24549            529           2459           1230              8
            201           8663              0          30.68          27620          24358            506           2756           1378              6
            202           9075              0          30.69          28793          25657              0           3136           1570             10
            203           9306              0          30.69          29546          26290              0           3256           1629             15
            204           9492              0          30.68          30165          26787              0           3378           1690             14
            205           9379              0          30.68          29817          26457            484           2876           1437              8
            206           9142              0          30.69          28929          25923            506           2500           1249              7
            207           8376              0          30.69          26724          23532              0           3192           1597             10
            208           9106              0          30.68          28926          25710              0           3216           1607             12
            209           9153              0          30.68          29166          25752            627           2787           1393             12
            210           9415              0          30.69          29801          26689            821           2291           1146              6
            211           9022              0          30.69          28790          25342           1007           2441           1221              5
            212           8998              0          30.69          28573          25415            363           2795           1398              8
            213           9147              0          30.69          29172          25710            549           2913           1458              9
            214           9580              0          30.68          30497          26983            199           3315           1659              8
            215          10196              0          30.69          32314          28862              0           3452           1727             11
            216           9525              0          30.69          30391          26759            869           2763           1382              7
            217           8879              0          30.68          28797          24477           1696           2624           1312              8
            218           8559              0          30.68          27182          24172              0           3010           1505              9
            219           7999              0          30.69          25502          22492              0           3010           1506              8
            220           8951              0          30.69          28485          25221            240           3024           1513              8
            221           8994              0          30.68          28552          25412            795           2345           1173              9
            222           9021              0          30.68          28671          25455              0           3216           1606             12
            223           8723              0          30.69          27794          24544              0           3250           1625             10
            224           8577              0          30.69          27416          24046            869           2501           1252              8
            225           9075              0          30.68          28711          25739           1428           1544            772              6
            226           9637              0          30.68          30505          27317            940           2248           1124              6
            227           9055              0          30.68          28930          25400            465           3065           1533              7
            228           8761              0          30.69          27745          24821            487           2437           1219              7
            229           8850              0          30.69          28184          24916           1275           1993            997              7
            230           8305              0          30.69          26385          23445            495           2445           1223              9
            231           8250              0          30.68          26231          23269            206           2756           1377              9
            232           8554              0          30.69          27087          24237              0           2850           1426              9
            233           8710              0          30.69          27817          24443            242           3132           1567             12
            234           8417              0          30.68          26731          23771            484           2476           1238              8
            235           8456              0          30.68          26952          23784            891           2277           1138              8
            236           8305              0          30.68          26348          23482            242           2624           1315              8
            237           8100              0          30.68          25842          22758            429           2655           1328              8
            238           8090              0          30.68          25887          22653           1089           2145           1072              7
            239           9544              0          30.83          30160          27104           1202           1854            929              6


==> data/p6_partitionInfo-240.txt <==
           Rank         nElems         nParts           Load         nSides    nInnerSides       nBCSides      nMPISides nMPISides_MINE       nNBProcs
              0           3528              0         179.72          11593           9575            954           1064            531              6
              1           3858          11305         179.72          12732          10416            862           1454            724             11
              2           3596              0         179.70          11962           9614            841           1507            753              9
              3           3927           3300         179.72          13042          10520           1059           1463            730             10
              4           4082           1079         179.71          13423          11069            800           1554            777              8
              5           3826              0         179.69          12324          10632            343           1349            675              6
              6           3829              0         179.70          12387          10587            120           1680            839             10
              7           3804            717         179.70          12291          10533              0           1758            877             10
              8           3688          10481         179.70          11917          10211              0           1706            852             10
              9           3862           8866         179.71          12528          10644              0           1884            941             10
             10           3895              0         179.69          12539          10831              0           1708            855              9
             11           3963              0         179.72          12770          11008              0           1762            880              8
             12           3901              0         179.69          13172          10234            891           2047           1023             10
             13           3712              0         179.70          12105          10167            132           1806            904              8
             14           3669              0         179.69          12106           9908            673           1525            763              7
             15           3774              0         179.69          12640          10004            869           1767            881             10
             16           3801              0         179.71          12294          10512              0           1782            890              8
             17           3733              0         179.68          12119          10279              0           1840            920             10
             18           3829            729         179.70          12356          10618              0           1738            868              7
             19           3801          14215         179.68          12321          10485              0           1836            917              9
             20           3709           1392         179.69          12085          10169              0           1916            958             10
             21           3675              0         179.73          11869          10181              0           1688            845              9
             22           3694              0         179.72          11964          10200            349           1415            707              9
             23           3575              0         179.70          11560           9890            348           1322            660              8
             24           3640              0         179.71          11790          10050             51           1689            844              9
             25           3879              0         179.70          12538          10736             68           1734            865             10
             26           3812              0         179.70          12372          10500            295           1577            789              7
             27           3705              0         179.71          11959          10271            376           1312            656              6
             28           3792              0         179.72          12215          10537            394           1284            640              5
             29           3849              0         179.68          12429          10665            253           1511            755              9
             30           3792              0         179.71          12275          10477            276           1522            761              6
             31           3752              0         179.73          12086          10426            529           1131            566              5
             32           3884              0         179.71          12561          10743            176           1642            821              9
             33           3824              0         179.69          12394          10550            379           1465            732              9
             34           3789              0         179.70          12313          10421             72           1820            912              9
             35           4017           1692         179.70          13071          11031              0           2040           1021              8
             36           4214          14317         179.71          13621          11663              0           1958            979             10
             37           4155          26248         179.72          13430          11500              0           1930            965             11
             38           4172           9628         179.69          13530          11502              0           2028           1014             11
             39           4124              0         179.72          13308          11436            308           1564            782              8
             40           4159              0         179.69          13485          11469            198           1818            909              8
             41           4143              0         179.68          13460          11398              0           2062           1032             11
             42           3995              0         179.71          12972          10998            391           1583            792              9
             43           4035             63         179.69          13047          11163             93           1791            895              9
             44           4037          12855         179.73          13038          11184              0           1854            928              9
             45           4031          13777         179.69          13014          11172              0           1842            923              9
             46           3531          19466         179.69          11485           9701              0           1784            892             10
             47           3694           9034         179.70          11972          10192              0           1780            888              9
             48           3745              0         179.71          12044          10426              0           1618            808             10
             49           3671           3945         179.72          11893          10133              0           1760            880             11
             50           3615              0         179.73          11729           9961            198           1570            783              9
             51           3689              0         179.72          11993          10141            308           1544            773              8
             52           3652              0         179.69          11823          10089              0           1734            868             10
             53           3728              0         179.69          12050          10318             25           1707            853              7
             54           3770              0         179.71          12212          10408            390           1414            707             10
             55           3838              0         179.72          12394          10634            114           1646            823              7
             56           3794          13333         179.71          12286          10478              0           1808            902             11
             57           3699           6877         179.72          11988          10206              0           1782            893             11
             58           3614              0         179.71          11681          10003              0           1678            839              9
             59           3622              0         179.69          11799           9933              0           1866            932              9
             60           3606              0         179.70          11932           9704            627           1601            799             12
             61           3585              0         179.68          11658           9852            516           1290            644              8
             62           3440              0         179.69          11220           9420            289           1511            756              7
             63           3743              0         179.72          12037          10421            528           1088            544              7
             64           3511              0         179.72          11527           9539            363           1625            813              9
             65           3733              0         179.69          12040          10358            178           1504            751              8
             66           3804              0         179.69          12469          10355            570           1544            770              9
             67           3694              0         179.68          12019          10145              0           1874            938              9
             68           3631           4792         179.72          11768          10018              0           1750            876              9
             69           3689             94         179.69          11890          10244              0           1646            822              8
             70           3521              0         179.71          11437           9689              0           1748            873              9
             71           3711              0         179.72          11991          10275              0           1716            857              8
             72           3509              0         179.70          11798           9256            770           1772            887             11
             73           3550              0         179.69          11501           9799            552           1150            575              7
             74           3638              0         179.72          12225           9603            793           1829            915             11
             75           3869              0         179.69          12476          10738              0           1738            869              7
             76           3671              0         179.69          11854          10172              0           1682            841              9
             77           3693            479         179.69          12011          10147              0           1864            932              9
             78           3721           5528         179.70          12074          10252              0           1822            913             11
             79           3742              0         179.69          12171          10281              0           1890            946              9
             80           3699              0         179.70          12082          10112            482           1488            745              8
             81           3673           1335         179.72          12147           9891            886           1370            686              9
             82           3316              0         179.72          11114           8782           1019           1313            657              9
             83           3064           4456         179.71          10146           8238            613           1295            649              7
             84           3056              0         179.73          10098           8238            712           1148            576              8
             85           3077              0         179.70          10161           8301            829           1031            517              7
             86           3083              0         179.68          10112           8386            355           1371            683              7
             87           3073              0         179.70          10477           7961            913           1603            800             11
             88           3076              0         179.73           9971           8485              0           1486            743              7
             89           3087              0         179.68          10135           8387            253           1495            747              9
             90           3100              0         179.68          10135           8465             66           1604            801             10
             91           3091              0         179.68          10066           8480            187           1399            698              9
             92           3100              0         179.72          10047           8553             66           1428            713             10
             93           3108              0         179.73          10170           8478            410           1282            640              6
             94           3104              0         179.70          10116           8508            450           1158            579              6
             95           3095              0         179.71          10109           8461            132           1516            759              7
             96           3108              0         179.70          10068           8580            121           1367            684              6
             97           3460              0         179.69          11191           9569            159           1463            731              7
             98           3462              0         179.70          11274           9498             94           1682            840              9
             99           3538              0         179.72          11485           9743            253           1489            743              9
            100           3481              0         179.71          11343           9543              0           1800            900             11
            101           3452              0         179.72          11191           9521              0           1670            835              9
            102           3481              0         179.73          11303           9583              0           1720            860             10
            103           3485              0         179.69          11282           9628              0           1654            827             10
            104           3453              0         179.71          11217           9501              0           1716            858              7
            105           3436              0         179.69          11563           9053            605           1905            955             12
            106           3590              0         179.71          11782           9758            787           1237            618              7
            107           3802              0         179.70          12297          10515            414           1368            683              8
            108           3747              0         179.72          12212          10270            385           1557            779              7
            109           3874              0         179.70          12568          10676             66           1826            913              9
            110           3804              0         179.69          12274          10550            187           1537            767              9
            111           3851              0         179.72          12502          10604            276           1622            811              7
            112           3690              0         179.72          11891          10249              0           1642            819              6
            113           3579              0         179.72          12031           9443           1105           1483            742              9
            114           3492              0         179.68          11303           9649            528           1126            563              7
            115           3665              0         179.68          12302           9688            770           1844            920             11
            116           3735              0         179.70          12064          10346              0           1718            859              7
            117           3768              0         179.71          12140          10468              0           1672            836              9
            118           3852              0         179.71          12508          10604              0           1904            952             11
            119           3689              0         179.69          11954          10180              0           1774            887             11
            120           3687              0         179.72          11974          10148              0           1826            913             12
            121           3653              0         179.72          12649           9269           1035           2345           1173             14
            122           3623              0         179.73          11771           9967              0           1804            901             10
            123           3691              0         179.69          11948          10198              0           1750            875              8
            124           3694              0         179.72          11969          10195              0           1774            886             11
            125           3728              0         179.72          12060          10308              0           1752            876              7
            126           3829              0         179.70          12482          10492              0           1990            995              9
            127           3807              0         179.73          12330          10512              0           1818            909              8
            128           3754              0         179.69          12617           9907            793           1917            959              9
            129           3753              0         179.72          12202          10316            552           1334            667              9
            130           3576              0         179.70          12075           9381            770           1924            961             11
            131           3721              0         179.69          12048          10278              0           1770            885              9
            132           3683              0         179.72          11906          10192              0           1714            856             11
            133           3781              0         179.70          12250          10436              0           1814            908             10
            134           3901              0         179.71          12586          10820              0           1766            883             10
            135           3834              0         179.70          12383          10621              0           1762            881              9
            136           3812              0         179.70          12782          10090            748           1944            975             13
            137           3818              0         179.68          12318          10590            204           1524            763             10
            138           3799              0         179.71          12360          10434            667           1259            630              8
            139           4099              0         179.71          13197          11397            273           1527            762              6
            140           3986              0         179.72          12925          10991            552           1382            691              8
            141           3963              0         179.69          13084          10694            627           1763            883             11
            142           3928              0         179.70          12711          10857              0           1854            927             10
            143           3925              0         179.69          12732          10818              0           1914            957             11
            144           3933              0         179.70          12688          10910              0           1778            888              8
            145           3970              0         179.72          12857          10963              0           1894            948             11
            146           3995              0         179.69          12922          11048            198           1676            838              8
            147           3860              0         179.72          12456          10704            331           1421            711              7
            148           3692              0         179.70          12004          10148              0           1856            928             11
            149           3630              0         179.69          11697          10083            148           1466            732              8
            150           3739              0         179.68          12113          10321            358           1434            717              8
            151           3550              0         179.69          11475           9825              0           1650            827             10
            152           3573              0         179.69          11577           9861              0           1716            859             10
            153           3607              0         179.70          11673           9969              0           1704            852             10
            154           3609              0         179.71          11704           9950              0           1754            878              9
            155           3724              0         179.72          12061          10283              0           1778            888             11
            156           3775              0         179.69          12239          10411              0           1828            912             10
            157           3825              0         179.69          12394          10556              0           1838            918             11
            158           3923              0         179.69          12689          10849            164           1676            838              9
            159           3975              0         179.70          12863          10987            320           1556            779              8
            160           3930              0         179.71          12789          10791              0           1998            999             10
            161           3815              0         179.71          12384          10506            198           1680            840              9
            162           4059              0         179.72          13094          11260            308           1526            762              9
            163           4179              0         179.69          13467          11607              0           1860            930             10
            164           3989              0         179.69          12861          11073              0           1788            895             11
            165           4029              0         179.72          12999          11175              0           1824            911             11
            166           4026              0         179.71          13018          11138              0           1880            938              9
            167           4010              0         179.71          12919          11141              0           1778            888              9
            168           3993              0         179.69          12949          11009            438           1502            750             10
            169           3802              0         179.73          12326          10486            189           1651            826             10
            170           3714              0         179.70          12002          10282            502           1218            608              5
            171           3540              0         179.71          11487           9753            303           1431            716              5
            172           3603              0         179.69          11715           9903            253           1559            779              9
            173           3547              0         179.73          11566           9716            241           1609            805              8
            174           3584              0         179.69          11634           9870            529           1235            618              5
            175           3521              0         179.69          11403           9723            151           1529            765              8
            176           3607              0         179.71          11674           9968            212           1494            747              9
            177           3491              0         179.68          11309           9637              0           1672            837             11
            178           3551              0         179.69          11510           9796            212           1502            752             10
            179           3536              0         179.72          11459           9757            319           1383            692              7
            180           3594              0         179.70          11715           9849            217           1649            824              8
            181           3708              0         179.68          12028          10220              0           1808            904             11
            182           3935              0         179.70          12807          10803              0           2004           1003             10
            183           4058              0         179.70          13171          11177              0           1994            997              9
            184           4048              0         179.69          13037          11251              0           1786            895              8
            185           3918              0         179.70          12659          10849              0           1810            906              7
            186           3973              0         179.69          13412          10426            869           2117           1061             10
            187           3924              0         179.69          12644          10900            269           1475            738              6
            188           3922              0         179.69          12720          10812            536           1372            685              8
            189           3729              0         179.71          12535           9839            891           1805            902              8
            190           4050              0         179.71          13064          11236              0           1828            915              7
            191           3845              0         179.72          12442          10628              0           1814            906              9
            192           3963              0         179.73          12788          10990              0           1798            900              8
            193           3873              0         179.72          12525          10713              0           1812            907             10
            194           4116              0         179.70          13324          11372              0           1952            976             12
            195           4140              0         179.69          13422          11418            154           1850            926             10
            196           4003              0         179.73          12869          11149            309           1411            706              6
            197           3962              0         179.70          12847          10925            355           1567            783              8
            198           3878              0         179.69          12560          10708            217           1635            817              9
            199           4012              0         179.71          13007          11065              0           1942            970             10
            200           4110              0         179.69          13295          11365              0           1930            964             12
            201           4096              0         179.70          13290          11286              0           2004           1003             10
            202           3998              0         179.70          12941          11047              0           1894            946              8
            203           3974              0         179.72          12848          10996              0           1852            927              8
            204           3646              0         179.69          12279           9597            869           1813            907              8
            205           3691              0         179.69          11889          10257            402           1230            616              6
            206           3622              0         179.72          11681          10051            368           1262            630              6
            207           3661              0         179.68          12371           9595           1266           1510            755             10
            208           3484              0         179.72          11331           9573             79           1679            839              7
            209           3643              0         179.69          11768          10090            253           1425            712              8
            210           3996              0         179.69          12903          11073            132           1698            850              7
            211           3918              0         179.69          12660          10848            121           1691            846              9
            212           3924              0         179.70          12710          10834            374           1502            751              7
            213           3768              0         179.70          12171          10437              0           1734            869             10
            214           3704              0         179.71          11984          10240            322           1422            712              6
            215           3773              0         179.72          12254          10384            681           1189            595              6
            216           3365              0         179.69          10913           9277            331           1305            651              7
            217           3833              0         179.73          12482          10516            362           1604            800              9
            218           3688              0         179.68          12015          10113            176           1726            864             10
            219           3833              0         179.68          12344          10654            311           1379            690              9
            220           3645              0         179.73          11839          10031            118           1690            845             11
            221           3871              0         179.69          12579          10647              0           1932            967             13
            222           3653              0         179.69          11893          10025              0           1868            934             10
            223           4173              0         179.72          13470          11568              0           1902            953             12
            224           4097              0         179.69          13353          11229             70           2054           1028             12
            225           3931              0         179.72          12684          10902            172           1610            806              9
            226           3589              0         179.69          11656           9878            242           1536            769              8
            227           3966              0         179.72          12861          10935            121           1805            904              8
            228           3699              0         179.72          11972          10222            121           1629            814              8
            229           3601              0         179.73          11672           9934            600           1138            569              7
            230           3754              0         179.68          12184          10340            291           1553            777              8
            231           3776              0         179.72          12199          10457            121           1621            812              9
            232           3872              0         179.70          12484          10748            121           1615            808              8
            233           3652              0         179.73          11849          10063            242           1544            772              8
            234           3761              0         179.70          12163          10403            121           1639            821              8
            235           3724              0         179.72          12048          10296            463           1289            645              5
            236           3617              0         179.70          11761           9941            535           1285            643              6
            237           3620              0         179.72          11804           9916            223           1665            834              8
            238           3583              0         179.70          11627           9871            415           1341            671              6
            239           3537              0         180.22          11398           9824            721            853            427              4



==> data/p6_partitionInfo-24000_38_n10.csv <==
0 38
9 38
19 38
29 38
39 38
49 38
59 38
69 38
79 38
89 38
99 38
109 38
119 38
129 38
141 38
201 38
211 38
221 38
231 38
241 38
251 38
261 38
271 38
281 38
291 38
301 38
311 38
321 38
331 38
341 38
351 38
361 38
371 38
399 38
416 38
426 38
436 38
446 38
456 38
466 38
476 38
486 38
496 38
506 38
516 38
526 38
536 38
546 38
556 38
566 38
576 38
586 38
596 38
606 38
616 38
626 38
636 38
646 38
656 38
666 38
676 38
686 38
696 38
706 38
716 38
726 38
736 38
746 38
756 38
766 38
776 38
786 38
796 38
811 38
825 38
844 38
854 38
909 38
967 38
977 38
987 38
997 38
1007 38
1017 38
1027 38
1037 38
1047 38
1057 38
1067 38
1077 38
1087 38
1097 38
1107 38
1117 38
1127 38
1137 38
1147 38
1157 38
1167 38
1177 38
1187 38
1197 38
1207 38
1217 38
1227 38
1237 38
1247 38
1257 38
1267 38
1277 38
1287 38
1297 38
1307 38
1317 38
1327 38
1337 38
1347 38
1357 38
1367 38
1377 38
1387 38
1397 38
1407 38
1417 38
1427 38
1437 38
1447 38
1457 38
1467 38
1477 38
1487 38
1497 38
1507 38
1517 38
1527 38
1537 38
1547 38
1557 38
1567 38
1577 38
1587 38
1597 38
1607 38
1617 38
1627 38
1637 38
1647 38
1657 38
1667 38
1677 38
1687 38
1697 38
1707 38
1717 38
1727 38
1737 38
1747 38
1757 38
1767 38
1777 38
1787 38
1797 38
1807 38
1817 38
1827 38
1837 38
1847 38
1857 38
1867 38
1877 38
1887 38
1897 38
1907 38
1938 38
2000 38
2020 38
2037 38
2048 38
2067 38
2077 38
2087 38
2097 38
2107 38
2117 38
2127 38
2137 38
2147 38
2157 38
2167 38
2177 38
2187 38
2197 38
2207 38
2217 38
2227 38
2237 38
2247 38
2257 38
2267 38
2277 38
2287 38
2297 38
2307 38
2317 38
2327 38
2337 38
2347 38
2357 38
2367 38
2377 38
2387 38
2397 38
2407 38
2417 38
2427 38
2437 38
2447 38
2457 38
2467 38
2477 38
2487 38
2497 38
2507 38
2517 38
2527 38
2537 38
2547 38
2557 38
2567 38
2577 38
2587 38
2597 38
2607 38
2617 38
2627 38
2637 38
2647 38
2657 38
2667 38
2677 38
2687 38
2697 38
2707 38
2717 38
2727 38
2737 38
2747 38
2757 38
2767 38
2777 38
2787 38
2797 38
2807 38
2817 38
2827 38
2837 38
2847 38
2857 38
2867 38
2877 38
2887 38
2897 38
2907 38
2917 38
2927 38
2937 38
2947 38
2957 38
2967 38
2977 38
2987 38
2997 38
3007 38
3017 38
3027 38
3037 38
3047 38
3057 38
3067 38
3077 38
3087 38
3097 38
3107 38
3117 38
3127 38
3137 38
3147 38
3157 38
3167 38
3177 38
3187 38
3197 38
3207 38
3217 38
3227 38
3237 38
3247 38
3257 38
3267 38
3277 38
3287 38
3297 38
3307 38
3317 38
3327 38
3337 38
3347 38
3357 38
3367 38
3377 38
3387 38
3397 38
3407 38
3417 38
3427 38
3437 38
3447 38
3457 38
3467 38
3477 38
3487 38
3497 38
3507 38
3517 38
3527 38
3537 38
3547 38
3557 38
3567 38
3577 38
3587 38
3597 38
3607 38
3629 38
3669 38
3711 38
3721 38
3738 38
3766 38
3914 38
3926 38
3936 38
3946 38
3956 38
3966 38
3976 38
3986 38
3996 38
4006 38
4016 38
4026 38
4036 38
4046 38
4056 38
4066 38
4076 38
4086 38
4096 38
4106 38
4116 38
4126 38
4136 38
4146 38
4156 38
4166 38
4176 38
4186 38
4196 38
4206 38
4216 38
4226 38
4236 38
4246 38
4256 38
4266 38
4276 38
4286 38
4296 38
4306 38
4316 38
4326 38
4336 38
4346 38
4356 38
4366 38
4376 38
4386 38
4396 38
4406 38
4416 38
4426 38
4436 38
4446 38
4456 38
4466 38
4476 38
4486 38
4496 38
4506 38
4516 38
4551 38
4612 38
4622 38
4632 38
4642 38
4660 38
4678 38
4807 38
4838 38
4904 38
4914 38
4924 38
4934 38
4944 38
4954 38
4964 38
4974 38
4984 38
4994 38
5004 38
5014 38
5024 38
5034 38
5044 38
5054 38
5069 38
5096 38
5117 38
5128 38
5138 38
5148 38
5158 38
5168 38
5178 38
5188 38
5198 38
5208 38
5218 38
5228 38
5238 38
5248 38
5258 38
5268 38
5278 38
5288 38
5298 38
5308 38
5318 38
5328 38
5338 38
5348 38
5358 38
5368 38
5378 38
5388 38
5398 38
5408 38
5418 38
5428 38
5438 38
5448 38
5458 38
5468 38
5478 38
5488 38
5498 38
5508 38
5518 38
5528 38
5538 38
5548 38
5558 38
5568 38
5578 38
5588 38
5598 38
5608 38
5618 38
5628 38
5638 38
5648 38
5658 38
5668 38
5678 38
5688 38
5698 38
5708 38
5718 38
5728 38
5738 38
5748 38
5761 38
5771 38
5860 38
5897 38
5907 38
5919 38
5929 38
5939 38
5949 38
5959 38
5969 38
5979 38
5989 38
5999 38
6009 38
6019 38
6029 38
6039 38
6049 38
6059 38
6069 38
6079 38
6089 38
6099 38
6109 38
6119 38
6129 38
6139 38
6149 38
6159 38
6169 38
6179 38
6189 38
6199 38
6209 38
6219 38
6229 38
6239 38
6249 38
6259 38
6269 38
6279 38
6289 38
6299 38
6309 38
6319 38
6329 38
6339 38
6349 38
6359 38
6369 38
6379 38
6389 38
6399 38
6409 38
6419 38
6429 38
6439 38
6449 38
6459 38
6469 38
6479 38
6489 38
6499 38
6509 38
6519 38
6529 38
6539 38
6549 38
6559 38
6569 38
6579 38
6589 38
6599 38
6609 38
6619 38
6629 38
6639 38
6649 38
6659 38
6669 38
6679 38
6689 38
6699 38
6709 38
6719 38
6729 38
6739 38
6749 38
6759 38
6769 38
6779 38
6789 38
6799 38
6809 38
6819 38
6829 38
6839 38
6849 38
6859 38
6869 38
6879 38
6889 38
6899 38
6909 38
6919 38
6929 38
6939 38
6952 38
6970 38
7000 38
7012 38
7027 38
7037 38
7047 38
7057 38
7067 38
7077 38
7087 38
7097 38
7107 38
7117 38
7127 38
7137 38
7147 38
7157 38
7167 38
7177 38
7187 38
7197 38
7207 38
7217 38
7227 38
7237 38
7247 38
7257 38
7267 38
7277 38
7287 38
7297 38
7307 38
7317 38
7327 38
7337 38
7347 38
7357 38
7367 38
7377 38
7387 38
7397 38
7407 38
7417 38
7427 38
7437 38
7447 38
7457 38
7467 38
7477 38
7487 38
7497 38
7507 38
7517 38
7527 38
7537 38
7547 38
7557 38
7567 38
7577 38
7587 38
7597 38
7607 38
7617 38
7627 38
7637 38
7647 38
7657 38
7667 38
7677 38
7687 38
7697 38
7707 38
7717 38
7727 38
7737 38
7747 38
7757 38
7767 38
7777 38
7787 38
7797 38
7807 38
7817 38
7827 38
7837 38
7851 38
7861 38
7895 38
7914 38
7927 38
7937 38
7947 38
7957 38
7967 38
7977 38
7987 38
7997 38
8007 38
8017 38
8027 38
8037 38
8047 38
8057 38
8067 38
8077 38
8087 38
8097 38
8107 38
8117 38
8127 38
8137 38
8147 38
8157 38
8167 38
8177 38
8187 38
8197 38
8207 38
8217 38
8235 38
8247 38
8257 38
8267 38
8277 38
8287 38
8297 38
8307 38
8317 38
8327 38
8337 38
8347 38
8357 38
8367 38
8377 38
8387 38
8397 38
8429 38
8441 38
8451 38
8461 38
8471 38
8481 38
8491 38
8501 38
8511 38
8521 38
8531 38
8541 38
8551 38
8561 38
8571 38
8581 38
8591 38
8601 38
8611 38
8621 38
8631 38
8641 38
8651 38
8661 38
8671 38
8681 38
8691 38
8701 38
8711 38
8721 38
8731 38
8741 38
8751 38
8761 38
8771 38
8781 38
8791 38
8801 38
8811 38
8821 38
8831 38
8841 38
8851 38
8861 38
8871 38
8881 38
8891 38
8901 38
8911 38
8921 38
8931 38
8941 38
8951 38
8961 38
8971 38
8981 38
8991 38
9001 38
9011 38
9021 38
9031 38
9041 38
9051 38
9061 38
9071 38
9081 38
9091 38
9101 38
9111 38
9121 38
9131 38
9141 38
9151 38
9161 38
9171 38
9181 38
9191 38
9201 38
9211 38
9221 38
9231 38
9241 38
9251 38
9261 38
9271 38
9281 38
9291 38
9301 38
9311 38
9321 38
9331 38
9341 38
9351 38
9361 38
9371 38
9381 38
9391 38
9401 38
9411 38
9421 38
9431 38
9441 38
9451 38
9461 38
9471 38
9481 38
9491 38
9501 38
9511 38
9521 38
9531 38
9541 38
9551 38
9561 38
9571 38
9581 38
9591 38
9601 38
9611 38
9621 38
9631 38
9641 38
9651 38
9661 38
9671 38
9681 38
9691 38
9701 38
9711 38
9721 38
9731 38
9741 38
9751 38
9761 38
9771 38
9781 38
9791 38
9801 38
9811 38
9821 38
9831 38
9841 38
9851 38
9861 38
9871 38
9881 38
9891 38
9901 38
9911 38
9921 38
9931 38
9941 38
9951 38
9961 38
9971 38
9981 38
9991 38
10001 38
10011 38
10021 38
10031 38
10041 38
10051 38
10061 38
10071 38
10081 38
10091 38
10101 38
10111 38
10121 38
10131 38
10141 38
10151 38
10161 38
10171 38
10181 38
10191 38
10201 38
10211 38
10221 38
10231 38
10241 38
10251 38
10261 38
10271 38
10281 38
10291 38
10301 38
10311 38
10321 38
10331 38
10341 38
10351 38
10361 38
10371 38
10381 38
10391 38
10401 38
10411 38
10421 38
10431 38
10441 38
10451 38
10461 38
10471 38
10481 38
10491 38
10501 38
10511 38
10521 38
10531 38
10541 38
10551 38
10561 38
10571 38
10581 38
10591 38
10601 38
10611 38
10621 38
10631 38
10641 38
10651 38
10661 38
10671 38
10681 38
10691 38
10701 38
10711 38
10721 38
10731 38
10741 38
10751 38
10761 38
10771 38
10781 38
10791 38
10801 38
10811 38
10821 38
10831 38
10841 38
10851 38
10861 38
10871 38
10881 38
10891 38
10901 38
10911 38
10921 38
10931 38
10941 38
10951 38
10961 38
10971 38
10981 38
10991 38
11001 38
11011 38
11021 38
11031 38
11041 38
11051 38
11061 38
11071 38
11081 38
11091 38
11101 38
11111 38
11121 38
11131 38
11141 38
11151 38
11161 38
11171 38
11181 38
11191 38
11201 38
11211 38
11221 38
11231 38
11241 38
11251 38
11261 38
11271 38
11281 38
11291 38
11301 38
11311 38
11321 38
11331 38
11341 38
11351 38
11361 38
11371 38
11381 38
11391 38
11401 38
11411 38
11421 38
11431 38
11441 38
11451 38
11461 38
11471 38
11481 38
11491 38
11501 38
11511 38
11521 38
11531 38
11541 38
11551 38
11561 38
11571 38
11581 38
11591 38
11601 38
11611 38
11621 38
11631 38
11641 38
11651 38
11661 38
11671 38
11681 38
11691 38
11701 38
11711 38
11721 38
11731 38
11741 38
11751 38
11761 38
11771 38
11781 38
11791 38
11801 38
11811 38
11821 38
11831 38
11841 38
11851 38
11861 38
11871 38
11881 38
11891 38
11901 38
11911 38
11921 38
11931 38
11941 38
11951 38
11961 38
11971 38
11981 38
11991 38
12001 38
12011 38
12021 38
12031 38
12041 38
12051 38
12061 38
12071 38
12081 38
12091 38
12101 38
12111 38
12121 38
12131 38
12141 38
12151 38
12161 38
12171 38
12181 38
12191 38
12201 38
12211 38
12221 38
12231 38
12241 38
12251 38
12261 38
12271 38
12281 38
12291 38
12301 38
12311 38
12321 38
12331 38
12341 38
12351 38
12361 38
12371 38
12381 38
12391 38
12401 38
12411 38
12421 38
12431 38
12441 38
12451 38
12461 38
12471 38
12481 38
12491 38
12501 38
12511 38
12521 38
12531 38
12541 38
12551 38
12561 38
12571 38
12581 38
12591 38
12601 38
12611 38
12621 38
12631 38
12641 38
12651 38
12661 38
12671 38
12681 38
12691 38
12701 38
12711 38
12721 38
12731 38
12741 38
12751 38
12761 38
12771 38
12781 38
12791 38
12801 38
12811 38
12821 38
12831 38
12841 38
12851 38
12861 38
12871 38
12881 38
12891 38
12901 38
12911 38
12921 38
12931 38
12941 38
12951 38
12961 38
12971 38
12981 38
12991 38
13001 38
13011 38
13021 38
13031 38
13041 38
13051 38
13061 38
13071 38
13081 38
13091 38
13101 38
13111 38
13121 38
13131 38
13141 38
13151 38
13161 38
13171 38
13181 38
13191 38
13201 38
13211 38
13221 38
13231 38
13241 38
13251 38
13261 38
13271 38
13281 38
13291 38
13301 38
13311 38
13321 38
13331 38
13341 38
13351 38
13361 38
13371 38
13381 38
13391 38
13401 38
13411 38
13421 38
13431 38
13441 38
13451 38
13461 38
13471 38
13481 38
13491 38
13501 38
13511 38
13521 38
13531 38
13541 38
13551 38
13561 38
13571 38
13581 38
13591 38
13601 38
13611 38
13621 38
13631 38
13641 38
13651 38
13661 38
13671 38
13681 38
13691 38
13701 38
13711 38
13721 38
13731 38
13741 38
13751 38
13761 38
13771 38
13781 38
13791 38
13801 38
13811 38
13821 38
13831 38
13841 38
13851 38
13861 38
13871 38
13881 38
13891 38
13901 38
13911 38
13921 38
13931 38
13941 38
13951 38
13961 38
13971 38
13981 38
13991 38
14001 38
14011 38
14021 38
14031 38
14041 38
14051 38
14061 38
14071 38
14081 38
14091 38
14101 38
14111 38
14121 38
14131 38
14141 38
14151 38
14161 38
14171 38
14181 38
14191 38
14201 38
14211 38
14221 38
14231 38
14241 38
14251 38
14261 38
14271 38
14281 38
14291 38
14301 38
14311 38
14321 38
14331 38
14341 38
14351 38
14361 38
14371 38
14381 38
14391 38
14401 38
14411 38
14421 38
14431 38
14441 38
14451 38
14461 38
14471 38
14481 38
14491 38
14501 38
14511 38
14521 38
14531 38
14541 38
14551 38
14561 38
14571 38
14581 38
14591 38
14601 38
14611 38
14621 38
14631 38
14641 38
14651 38
14661 38
14671 38
14681 38
14691 38
14701 38
14711 38
14721 38
14731 38
14741 38
14751 38
14761 38
14771 38
14781 38
14791 38
14801 38
14811 38
14821 38
14831 38
14841 38
14851 38
14861 38
14871 38
14881 38
14891 38
14901 38
14911 38
14921 38
14931 38
14941 38
14951 38
14961 38
14971 38
14981 38
14991 38
15001 38
15011 38
15021 38
15031 38
15041 38
15051 38
15061 38
15071 38
15081 38
15091 38
15101 38
15111 38
15121 38
15131 38
15141 38
15151 38
15161 38
15171 38
15181 38
15191 38
15201 38
15211 38
15221 38
15231 38
15241 38
15251 38
15261 38
15271 38
15281 38
15291 38
15301 38
15311 38
15321 38
15331 38
15341 38
15351 38
15361 38
15371 38
15381 38
15391 38
15401 38
15411 38
15421 38
15431 38
15441 38
15451 38
15461 38
15471 38
15481 38
15491 38
15501 38
15511 38
15521 38
15531 38
15541 38
15551 38
15561 38
15571 38
15581 38
15591 38
15601 38
15611 38
15621 38
15631 38
15641 38
15651 38
15661 38
15671 38
15681 38
15691 38
15701 38
15711 38
15721 38
15731 38
15741 38
15751 38
15761 38
15771 38
15781 38
15791 38
15801 38
15811 38
15821 38
15831 38
15841 38
15851 38
15861 38
15871 38
15881 38
15891 38
15901 38
15911 38
15921 38
15931 38
15941 38
15951 38
15961 38
15971 38
15981 38
15991 38
16001 38
16011 38
16021 38
16031 38
16041 38
16051 38
16061 38
16071 38
16081 38
16091 38
16101 38
16111 38
16121 38
16131 38
16141 38
16151 38
16161 38
16171 38
16181 38
16191 38
16201 38
16211 38
16221 38
16231 38
16241 38
16251 38
16261 38
16271 38
16281 38
16291 38
16301 38
16311 38
16321 38
16331 38
16341 38
16351 38
16361 38
16371 38
16381 38
16391 38
16401 38
16411 38
16421 38
16431 38
16441 38
16451 38
16461 38
16471 38
16481 38
16491 38
16501 38
16511 38
16521 38
16531 38
16541 38
16551 38
16561 38
16571 38
16581 38
16591 38
16601 38
16611 38
16621 38
16631 38
16641 38
16651 38
16661 38
16671 38
16681 38
16691 38
16701 38
16711 38
16721 38
16731 38
16741 38
16751 38
16761 38
16771 38
16781 38
16791 38
16801 38
16811 38
16821 38
16831 38
16841 38
16851 38
16861 38
16871 38
16881 38
16891 38
16901 38
16911 38
16921 38
16931 38
16941 38
16951 38
16961 38
16971 38
16981 38
16991 38
17001 38
17011 38
17021 38
17031 38
17041 38
17051 38
17061 38
17071 38
17081 38
17091 38
17101 38
17111 38
17121 38
17131 38
17141 38
17151 38
17161 38
17171 38
17181 38
17191 38
17201 38
17211 38
17221 38
17231 38
17241 38
17251 38
17261 38
17271 38
17281 38
17291 38
17301 38
17311 38
17321 38
17331 38
17341 38
17351 38
17361 38
17371 38
17381 38
17391 38
17401 38
17411 38
17421 38
17431 38
17441 38
17451 38
17461 38
17471 38
17481 38
17491 38
17501 38
17511 38
17521 38
17531 38
17541 38
17551 38
17561 38
17571 38
17581 38
17591 38
17601 38
17611 38
17621 38
17631 38
17641 38
17651 38
17661 38
17671 38
17681 38
17691 38
17701 38
17711 38
17721 38
17731 38
17741 38
17751 38
17761 38
17771 38
17781 38
17791 38
17801 38
17811 38
17821 38
17831 38
17841 38
17851 38
17861 38
17871 38
17881 38
17891 38
17901 38
17911 38
17921 38
17931 38
17941 38
17951 38
17961 38
17971 38
17981 38
17991 38
18001 38
18011 38
18021 38
18031 38
18041 38
18051 38
18061 38
18071 38
18081 38
18091 38
18101 38
18111 38
18121 38
18131 38
18141 38
18151 38
18161 38
18171 38
18181 38
18191 38
18201 38
18211 38
18221 38
18231 38
18241 38
18251 38
18261 38
18271 38
18281 38
18291 38
18301 38
18311 38
18321 38
18331 38
18341 38
18351 38
18361 38
18371 38
18381 38
18391 38
18401 38
18411 38
18421 38
18431 38
18441 38
18451 38
18461 38
18471 38
18481 38
18491 38
18501 38
18511 38
18521 38
18531 38
18541 38
18551 38
18561 38
18571 38
18581 38
18591 38
18601 38
18611 38
18621 38
18631 38
18641 38
18651 38
18661 38
18671 38
18681 38
18691 38
18701 38
18711 38
18721 38
18731 38
18741 38
18751 38
18761 38
18771 38
18781 38
18791 38
18801 38
18811 38
18821 38
18831 38
18841 38
18851 38
18861 38
18871 38
18881 38
18891 38
18901 38
18911 38
18921 38
18931 38
18941 38
18951 38
18961 38
18971 38
18981 38
18991 38
19001 38
19011 38
19021 38
19031 38
19041 38
19051 38
19061 38
19071 38
19081 38
19091 38
19101 38
19111 38
19121 38
19131 38
19141 38
19151 38
19161 38
19171 38
19181 38
19191 38
19201 38
19211 38
19221 38
19231 38
19241 38
19251 38
19261 38
19271 38
19281 38
19291 38
19301 38
19311 38
19321 38
19331 38
19341 38
19351 38
19361 38
19371 38
19381 38
19391 38
19401 38
19411 38
19421 38
19431 38
19441 38
19451 38
19461 38
19471 38
19481 38
19491 38
19501 38
19511 38
19521 38
19531 38
19541 38
19551 38
19561 38
19571 38
19581 38
19591 38
19601 38
19611 38
19621 38
19631 38
19641 38
19651 38
19661 38
19671 38
19681 38
19691 38
19701 38
19711 38
19721 38
19731 38
19741 38
19751 38
19761 38
19771 38
19781 38
19791 38
19801 38
19811 38
19821 38
19831 38
19841 38
19851 38
19861 38
19871 38
19881 38
19891 38
19901 38
19911 38
19921 38
19931 38
19941 38
19951 38
19961 38
19971 38
19981 38
19991 38
20001 38
20011 38
20021 38
20031 38
20041 38
20051 38
20061 38
20071 38
20081 38
20091 38
20101 38
20111 38
20121 38
20131 38
20141 38
20151 38
20161 38
20171 38
20181 38
20191 38
20201 38
20211 38
20221 38
20231 38
20241 38
20251 38
20261 38
20271 38
20281 38
20291 38
20301 38
20311 38
20321 38
20331 38
20341 38
20351 38
20361 38
20371 38
20381 38
20391 38
20401 38
20411 38
20421 38
20431 38
20441 38
20451 38
20461 38
20471 38
20481 38
20491 38
20501 38
20511 38
20521 38
20531 38
20541 38
20551 38
20561 38
20571 38
20581 38
20591 38
20601 38
20611 38
20621 38
20631 38
20641 38
20651 38
20661 38
20671 38
20681 38
20691 38
20701 38
20711 38
20721 38
20731 38
20741 38
20751 38
20761 38
20771 38
20781 38
20791 38
20801 38
20811 38
20821 38
20831 38
20841 38
20851 38
20861 38
20871 38
20881 38
20891 38
20901 38
20911 38
20921 38
20931 38
20941 38
20951 38
20961 38
20971 38
20981 38
20991 38
21001 38
21011 38
21021 38
21031 38
21041 38
21051 38
21061 38
21071 38
21081 38
21091 38
21101 38
21111 38
21121 38
21131 38
21141 38
21151 38
21161 38
21171 38
21181 38
21191 38
21201 38
21211 38
21221 38
21231 38
21241 38
21251 38
21261 38
21271 38
21281 38
21291 38
21301 38
21311 38
21321 38
21331 38
21341 38
21351 38
21361 38
21371 38
21381 38
21391 38
21401 38
21411 38
21421 38
21431 38
21441 38
21451 38
21461 38
21471 38
21481 38
21491 38
21501 38
21511 38
21521 38
21531 38
21541 38
21551 38
21561 38
21571 38
21581 38
21591 38
21601 38
21611 38
21621 38
21631 38
21641 38
21651 38
21661 38
21671 38
21681 38
21691 38
21701 38
21711 38
21721 38
21731 38
21741 38
21751 38
21761 38
21771 38
21781 38
21791 38
21801 38
21811 38
21821 38
21831 38
21841 38
21851 38
21861 38
21871 38
21881 38
21891 38
21901 38
21911 38
21921 38
21931 38
21941 38
21951 38
21961 38
21971 38
21981 38
21991 38
22001 38
22011 38
22021 38
22031 38
22041 38
22051 38
22061 38
22071 38
22081 38
22091 38
22101 38
22111 38
22121 38
22131 38
22141 38
22151 38
22161 38
22171 38
22181 38
22191 38
22201 38
22211 38
22221 38
22231 38
22241 38
22251 38
22261 38
22271 38
22281 38
22291 38
22301 38
22311 38
22321 38
22331 38
22341 38
22351 38
22361 38
22371 38
22381 38
22391 38
22401 38
22411 38
22421 38
22431 38
22441 38
22451 38
22461 38
22471 38
22481 38
22491 38
22501 38
22511 38
22521 38
22531 38
22541 38
22551 38
22561 38
22571 38
22581 38
22591 38
22601 38
22611 38
22621 38
22631 38
22641 38
22651 38
22661 38
22671 38
22681 38
22691 38
22701 38
22711 38
22721 38
22731 38
22741 38
22751 38
22761 38
22771 38
22781 38
22791 38
22801 38
22811 38
22821 38
22831 38
22841 38
22851 38
22861 38
22871 38
22881 38
22891 38
22901 38
22911 38
22921 38
22931 38
22941 38
22951 38
22961 38
22971 38
22981 38
22991 38
23001 38
23011 38
23021 38
23031 38
23041 38
23051 38
23061 38
23071 38
23081 38
23091 38
23101 38
23111 38
23121 38
23131 38
23141 38
23151 38
23161 38
23171 38
23181 38
23191 38
23201 38
23211 38
23221 38
23231 38
23241 38
23251 38
23261 38
23271 38
23281 38
23291 38
23301 38
23311 38
23321 38
23331 38
23341 38
23351 38
23361 38
23371 38
23381 38
23391 38
23401 38
23411 38
23421 38
23431 38
23441 38
23451 38
23461 38
23471 38
23481 38
23491 38
23501 38
23511 38
23521 38
23531 38
23541 38
23551 38
23561 38
23571 38
23581 38
23591 38
23601 38
23611 38
23621 38
23631 38
23641 38
23651 38
23661 38
23671 38
23681 38


==> data/p6_partitionInfo-24000_removed_cols.csv <==
 23691     1
 23692     1
 23693     1
 23694     1
 23695     1
 23696     1
 23697     1
 23698     1
 23699     1
 23700     1
 23701     1
 23702     1
 23703     1
 23704     1
 23705     1
 23706     1
 23707     1
 23708     1
 23709     1
 23710     1
 23711     1
 23712     1
 23713     1
 23714     1
 23715     1
 23716     1
 23717     1
 23718     1
 23719     1
 23720     1
 23721     1
 23722     1
 23723     1
 23724     1
 23725     1
 23726     1
 23727     1
 23728     1
 23729     1
 23730     1
 23731     1
 23732     1
 23733     1
 23734     1
 23735     1
 23736     1
 23737     1
 23738     1
 23739     1
 23740     1
 23741     1
 23742     1
 23743     1
 23744     1
 23745     1
 23746     1
 23747     1
 23748     1
 23749     1
 23750     1
 23751     1
 23752     1
 23753     1
 23754     1
 23755     1
 23756     1
 23757     1
 23758     1
 23759     1
 23760     1
 23761     1
 23762     1
 23763     1
 23764     1
 23765     1
 23766     1
 23767     1
 23768     1
 23769     1
 23770     1
 23771     1
 23772     1
 23773     1
 23774     1
 23775     1
 23776     1
 23777     1
 23778     1
 23779     1
 23780     1
 23781     1
 23782     1
 23783     1
 23784     1
 23785     1
 23786     1
 23787     1
 23788     1
 23789     1
 23790     1
 23791     1
 23792     1
 23793     1
 23794     1
 23795     1
 23796     1
 23797     1
 23798     1
 23799     1
 23800     1
 23801     1
 23802     1
 23803     1
 23804     1
 23805     1
 23806     1
 23807     1
 23808     1
 23809     1
 23810     1
 23811     1
 23812     1
 23813     1
 23814     1
 23815     1
 23816     1
 23817     1
 23818     1
 23819     1
 23820     1
 23821     1
 23822     1
 23823     1
 23824     1
 23825     1
 23826     1
 23827     1
 23828     1
 23829     1
 23830     1
 23831     1
 23832     1
 23833     1
 23834     1
 23835     1
 23836     1
 23837     1
 23838     1
 23839     1
 23840     1
 23841     1
 23842     1
 23843     1
 23844     1
 23845     1
 23846     1
 23847     1
 23848     1
 23849     1
 23850     1
 23851     1
 23852     1
 23853     1
 23854     1
 23855     1
 23856     1
 23857     1
 23858     1
 23859     1
 23860     1
 23861     1
 23862     1
 23863     1
 23864     1
 23865     1
 23866     1
 23867     1
 23868     1
 23869     1
 23870     1
 23871     1
 23872     1
 23873     1
 23874     1
 23875     1
 23876     1
 23877     1
 23878     1
 23879     1
 23880     1
 23881     1
 23882     1
 23883     1
 23884     1
 23885     1
 23886     1
 23887     1
 23888     1
 23889     1
 23890     1
 23891     1
 23892     1
 23893     1
 23894     1
 23895     1
 23896     1
 23897     1
 23898     1
 23899     1
 23900     1
 23901     1
 23902     1
 23903     1
 23904     1
 23905     1
 23906     1
 23907     1
 23908     1
 23909     1
 23910     1
 23911     1
 23912     1
 23913     1
 23914     1
 23915     1
 23916     1
 23917     1
 23918     1
 23919     1
 23920     1
 23921     1
 23922     1
 23923     1
 23924     1
 23925     1
 23926     1
 23927     1
 23928     1
 23929     1
 23930     1
 23931     1
 23932     1
 23933     1
 23934     1
 23935     1
 23936     1
 23937     1
 23938     1
 23939     1
 23940     1
 23941     1
 23942     1
 23943     1
 23944     1
 23945     1
 23946     1
 23947     1
 23948     1
 23949     1
 23950     1
 23951     1
 23952     1
 23953     1
 23954     1
 23955     1
 23956     1
 23957     1
 23958     1
 23959     1
 23960     1
 23961     1
 23962     1
 23963     1
 23964     1
 23965     1
 23966     1
 23967     1
 23968     1
 23969     1
 23970     1
 23971     1
 23972     1
 23973     1
 23974     1
 23975     1
 23976     1
 23977     1
 23978     1
 23979     1
 23980     1
 23981     1
 23982     1
 23983     1
 23984     1
 23985     1
 23986     1
 23987     1
 23988     1
 23989     1
 23990     1
 23991     1
 23992     1
 23993     1
 23994     1
 23995     1
 23996     1
 23997     1
 23998     1
 23999     1
 23690    27
  1949  36.9
  7869  36.9
   930 36.92
  3854 36.92
  3883 36.92
  3886 36.92
  4747 36.92
  4862 36.92
  4866 36.92
  5871 36.92
   389 36.94
   918 36.94
   941 36.94
  1954 36.94
  3788 36.94
  3823 36.94
  3835 36.94
  3863 36.94
  3884 36.94
  4730 36.94
  4776 36.94
  4777 36.94
  4845 36.94
   387 36.96
   807 36.96
   833 36.96
   891 36.96
   919 36.96
   924 36.96
   934 36.96
  1952 36.96
  3773 36.96
  3841 36.96
  3881 36.96
  3901 36.96
  5788 36.96
  7875 36.96
   388 36.98
   907 36.98
  1986 36.98
  1993 36.98
  2057 36.98
  3663 36.98
  3754 36.98
  3771 36.98
  3815 36.98
  3843 36.98
  3847 36.98
  3850 36.98
  4689 36.98
  4728 36.98
  4766 36.98
  4805 36.98
  5792 36.98
  5829 36.98
  5834 36.98
  6984 36.98
  6987 36.98
  7900 36.98
   815    37
  3676    37
  3704    37
  3750    37
  3804    37
  3826    37
  3870    37
  3896    37
  4681    37
  4767    37
  4840    37
  4848    37
  4871    37
  4874    37
  5843    37
  5847    37
  6967    37
   401 37.02
   928 37.02
  1977 37.02
  2005 37.02
  2051 37.02
  3699 37.02
  3803 37.02
  3838 37.02
  3860 37.02
  3898 37.02
  4520 37.02
  4565 37.02
  4650 37.02
  4669 37.02
  4675 37.02
  4714 37.02
  4716 37.02
  4729 37.02
  4744 37.02
  5091 37.02
  5110 37.02
  5823 37.02
  5867 37.02
  6950 37.02
  6990 37.02
  7016 37.02
  7873 37.02
  7889 37.02
  7921 37.02
  8237 37.02
  8408 37.02
   178 37.04
   882 37.04
  1955 37.04
  3657 37.04
  3811 37.04
  3874 37.04
  4569 37.04
  4674 37.04
  4710 37.04
  4745 37.04
  4764 37.04
  4813 37.04
  4861 37.04
  5074 37.04
  5777 37.04
  5791 37.04
  5802 37.04
  5870 37.04
  5892 37.04
  6948 37.04
  7001 37.04
  7899 37.04
  7901 37.04
  7905 37.04
   879 37.06
  2001 37.06
  2060 37.06
  3658 37.06
  3777 37.06
  3792 37.06
  3794 37.06
  3833 37.06
  3852 37.06
  3882 37.06
  4555 37.06
  4571 37.06
  4656 37.06
  4877 37.06
  5125 37.06
  5756 37.06
  5839 37.06
  7919 37.06
  8419 37.06
  8433 37.06
   142 37.08
   391 37.08
   407 37.08
   836 37.08
   921 37.08
  1943 37.08
  3621 37.08
  3653 37.08
  3685 37.08
  3756 37.08
  3887 37.08
  3916 37.08
  4519 37.08
  4547 37.08
  4562 37.08
  4732 37.08
  4741 37.08
  4759 37.08
  4791 37.08
  4793 37.08
  4853 37.08
  5064 37.08
  5072 37.08
  5092 37.08
  5755 37.08
  5782 37.08
  5909 37.08
  7893 37.08
  8227 37.08
   177  37.1
   855  37.1
   856  37.1
  1928  37.1
  1991  37.1
  2025  37.1
  2055  37.1
  3674  37.1
  3763  37.1
  3781  37.1
  3805  37.1
  3814  37.1
  3862  37.1
  3866  37.1
  4604  37.1
  4708  37.1
  4760  37.1
  4784  37.1
  4809  37.1
  4850  37.1
  4859  37.1
  4867  37.1
  4879  37.1
  5817  37.1
  8416  37.1
   153 37.12
   156 37.12
   383 37.12
   806 37.12
   938 37.12
   947 37.12
  1934 37.12
  2053 37.12
  3618 37.12
  3638 37.12
  3709 37.12
  3867 37.12
  4543 37.12
  4756 37.12
  4775 37.12
  4796 37.12
  4799 37.12
  5087 37.12
  5828 37.12
  5835 37.12
  5856 37.12
  5883 37.12
  7864 37.12
  8432 37.12
   171 37.14
   381 37.14
   394 37.14
   395 37.14
   880 37.14
   890 37.14
   949 37.14
  1917 37.14
  1929 37.14
  1978 37.14
  1980 37.14
  2012 37.14
  3636 37.14
  3797 37.14
  4683 37.14
  5778 37.14
  8226 37.14
  8403 37.14
   835 37.16
   867 37.16
   872 37.16
   942 37.16
  2032 37.16
  3679 37.16
  3696 37.16
  3904 37.16
  4521 37.16
  4539 37.16
  4816 37.16
  4851 37.16
  5759 37.16
  5895 37.16
  7017 37.16
  7872 37.16
  8422 37.16
   386 37.18
   841 37.18
   911 37.18
  1924 37.18
  1965 37.18
  1967 37.18
  3613 37.18
  3641 37.18
  3779 37.18
  3780 37.18
  3809 37.18
  3842 37.18
  3875 37.18
  3888 37.18
  3902 37.18
  4584 37.18
  4701 37.18
  4704 37.18
  4743 37.18
  4768 37.18
  4781 37.18
  4827 37.18
  4833 37.18
  5776 37.18
  5783 37.18
  5801 37.18
  5841 37.18
  5862 37.18
  7884 37.18
   198  37.2
   886  37.2
   905  37.2
   944  37.2
  3801  37.2
  3820  37.2
  3879  37.2
  4538  37.2
  4559  37.2
  4690  37.2
  4706  37.2
  4733  37.2
  4842  37.2
  4864  37.2
  5784  37.2
  5819  37.2
  5844  37.2
  5845  37.2
  5890  37.2
  8410  37.2
   166 37.22
  1918 37.22
  3650 37.22
  3693 37.22
  3707 37.22
  3836 37.22
  3855 37.22
  4723 37.22
  4737 37.22
  4752 37.22
  4783 37.22
  5065 37.22
  5795 37.22
  5858 37.22
  5896 37.22
  7847 37.22
  7849 37.22
   155 37.24
   161 37.24
  3734 37.24
  3747 37.24
  3808 37.24
  3810 37.24
  3825 37.24
  3889 37.24
  3891 37.24
  4525 37.24
  4649 37.24
  4870 37.24
  4893 37.24
  5866 37.24
   406 37.26
   876 37.26
   957 37.26
  1960 37.26
  1988 37.26
  3749 37.26
  3772 37.26
  3802 37.26
  3868 37.26
  4574 37.26
  4703 37.26
  4724 37.26
  4782 37.26
  4802 37.26
  4860 37.26
  4880 37.26
  5066 37.26
  5079 37.26
  7863 37.26
  8230 37.26
  8406 37.26
   873 37.28
   940 37.28
  3689 37.28
  3705 37.28
  3768 37.28
  3818 37.28
  4563 37.28
  4585 37.28
  4658 37.28
  4680 37.28
  4693 37.28
  4697 37.28
  4758 37.28
  4819 37.28
  5108 37.28
  5785 37.28
  5821 37.28
  6979 37.28
   409  37.3
   895  37.3
   902  37.3
  1947  37.3
  1951  37.3
  2050  37.3
  3691  37.3
  4583  37.3
  4603  37.3
  4611  37.3
  4765  37.3
  4778  37.3
  4869  37.3
  5106  37.3
  5840  37.3
  5842  37.3
  7019  37.3
  7882  37.3
  8228  37.3
  8411  37.3
   145 37.32
   883 37.32
  3702 37.32
  3769 37.32
  4545 37.32
  4592 37.32
  4841 37.32
  4895 37.32
  5061 37.32
  5114 37.32
  5831 37.32
  8224 37.32
   196 37.34
   828 37.34
   908 37.34
  1945 37.34
  2008 37.34
  3684 37.34
  3796 37.34
  3851 37.34
  3909 37.34
  4558 37.34
  4599 37.34
  4702 37.34
  4720 37.34
  4726 37.34
  4736 37.34
  4843 37.34
  4892 37.34
  4899 37.34
  5085 37.34
  5796 37.34
  5891 37.34
  7920 37.34
   137 37.36
  1976 37.36
  1997 37.36
  3615 37.36
  4542 37.36
  4667 37.36
  4789 37.36
  4800 37.36
  5084 37.36
  5836 37.36
  7002 37.36
  8405 37.36
   154 37.38
   830 37.38
   868 37.38
   912 37.38
   956 37.38
  1916 37.38
  1948 37.38
  2002 37.38
  3682 37.38
  3767 37.38
  4536 37.38
  4537 37.38
  4609 37.38
  4648 37.38
  4790 37.38
  4817 37.38
  4872 37.38
  4878 37.38
  5078 37.38
  5857 37.38
  8424 37.38
   408  37.4
   885  37.4
   951  37.4
  3622  37.4
  3666  37.4
  3683  37.4
  3752  37.4
  3799  37.4
  3816  37.4
  3829  37.4
  3865  37.4
  4653  37.4
  4676  37.4
  4707  37.4
  4727  37.4
  4882  37.4
  5060  37.4
  5816  37.4
  5854  37.4
  6973  37.4
   812 37.42
   900 37.42
   960 37.42
  1962 37.42
  1983 37.42
  3661 37.42
  3667 37.42
  3687 37.42
  3746 37.42
  3748 37.42
  3785 37.42
  3827 37.42
  3828 37.42
  3830 37.42
  3856 37.42
  3878 37.42
  4812 37.42
  5822 37.42
  5825 37.42
  5876 37.42
  6989 37.42
  7880 37.42
  8420 37.42
   162 37.44
  3612 37.44
  3652 37.44
  3660 37.44
  3662 37.44
  3732 37.44
  3890 37.44
  4560 37.44
  4605 37.44
  4607 37.44
  4715 37.44
  4748 37.44
  4774 37.44
  4804 37.44
  4885 37.44
  5790 37.44
  5818 37.44
  6972 37.44
  8229 37.44
   175 37.46
  1940 37.46
  1987 37.46
  3619 37.46
  3655 37.46
  3817 37.46
  4579 37.46
  4586 37.46
  4606 37.46
  4608 37.46
  4709 37.46
  4769 37.46
  4837 37.46
  4891 37.46
  5787 37.46
  5807 37.46
  6968 37.46
  6980 37.46
  7879 37.46
  8407 37.46
   151 37.48
   152 37.48
   384 37.48
  1992 37.48
  2036 37.48
  3790 37.48
  3844 37.48
  4541 37.48
  4573 37.48
  4753 37.48
  4788 37.48
  4826 37.48
  4854 37.48
  4856 37.48
  4900 37.48
  5101 37.48
  5888 37.48
  7846 37.48
  7888 37.48
   174  37.5
  2056  37.5
  3639  37.5
  3791  37.5
  3824  37.5
  4687  37.5
  4797  37.5
  5080  37.5
  7850  37.5
  1936 37.52
  3681 37.52
  3831 37.52
  4846 37.52
  5779 37.52
  6988 37.52
  7015 37.52
   195 37.54
   816 37.54
   906 37.54
   916 37.54
  1979 37.54
  2054 37.54
  3751 37.54
  3837 37.54
  4532 37.54
  4550 37.54
  4601 37.54
  4685 37.54
  4721 37.54
  4821 37.54
  5889 37.54
  5910 37.54
   863 37.56
   946 37.56
  1937 37.56
  2011 37.56
  4713 37.56
  4717 37.56
  4822 37.56
  4873 37.56
  5102 37.56
  6991 37.56
   187 37.58
   193 37.58
   834 37.58
   884 37.58
   945 37.58
  1957 37.58
  3645 37.58
  3758 37.58
  3832 37.58
  4531 37.58
  4590 37.58
  4610 37.58
  4686 37.58
  4865 37.58
  5865 37.58
  6982 37.58
   923  37.6
   959  37.6
  1914  37.6
  2058  37.6
  3730  37.6
  3745  37.6
  3839  37.6
  4554  37.6
  4587  37.6
  4731  37.6
  4806  37.6
  4810  37.6
  5824  37.6
  5855  37.6
  6978  37.6
  8222  37.6
   164 37.62
   179 37.62
   404 37.62
  2009 37.62
  2033 37.62
  2038 37.62
  3614 37.62
  4526 37.62
  4553 37.62
  4582 37.62
  4602 37.62
  4698 37.62
  4836 37.62
  4883 37.62
  5107 37.62
  5781 37.62
  5793 37.62
  5811 37.62
  8238 37.62
   857 37.64
   887 37.64
   936 37.64
  1950 37.64
  1972 37.64
  2031 37.64
  3635 37.64
  3637 37.64
  3642 37.64
  3784 37.64
  3872 37.64
  3880 37.64
  3900 37.64
  4576 37.64
  4670 37.64
  4795 37.64
  4830 37.64
  5806 37.64
  7871 37.64
   953 37.66
   955 37.66
  1973 37.66
  1982 37.66
  2035 37.66
  3611 37.66
  3646 37.66
  3659 37.66
  3673 37.66
  3778 37.66
  3800 37.66
  3858 37.66
  3913 37.66
  4575 37.66
  4647 37.66
  4798 37.66
  4884 37.66
   163 37.68
   165 37.68
   173 37.68
   197 37.68
   896 37.68
   904 37.68
  1970 37.68
  3665 37.68
  3764 37.68
  3822 37.68
  4762 37.68
  5772 37.68
  5805 37.68
  5808 37.68
  5820 37.68
  5859 37.68
  7870 37.68
  8409 37.68
   138  37.7
  1958  37.7
  3885  37.7
  4692  37.7
  4751  37.7
  4858  37.7
  4889  37.7
  5848  37.7
  5851  37.7
  5864  37.7
  5874  37.7
  6965  37.7
  6969  37.7
  6996  37.7
  7903  37.7
   180 37.72
   897 37.72
   917 37.72
   929 37.72
   943 37.72
   954 37.72
  3813 37.72
  4581 37.72
  4801 37.72
  5077 37.72
  5798 37.72
  5868 37.72
   393 37.74
   809 37.74
   860 37.74
  1915 37.74
  1935 37.74
  1942 37.74
  1964 37.74
  3644 37.74
  3695 37.74
  3762 37.74
  3795 37.74
  3917 37.74
  4600 37.74
  4691 37.74
  4712 37.74
  5104 37.74
  5800 37.74
  5877 37.74
  6986 37.74
  7883 37.74
  8421 37.74
   392 37.76
   396 37.76
   877 37.76
  1920 37.76
  1925 37.76
  1994 37.76
  3703 37.76
  3821 37.76
  3861 37.76
  3871 37.76
  4577 37.76
  4815 37.76
  4829 37.76
  4834 37.76
  4886 37.76
  7881 37.76
  7892 37.76
  7906 37.76
   170 37.78
   831 37.78
   939 37.78
  1932 37.78
  1956 37.78
  1996 37.78
  2034 37.78
  3686 37.78
  3700 37.78
  4888 37.78
  4896 37.78
  4898 37.78
  5869 37.78
  5893 37.78
  6949 37.78
  6983 37.78
  7867 37.78
  7902 37.78
   813  37.8
   889  37.8
   903  37.8
   926  37.8
   931  37.8
   933  37.8
  1921  37.8
  2006  37.8
  3620  37.8
  3664  37.8
  3675  37.8
  3845  37.8
  3903  37.8
  4529  37.8
  4548  37.8
  4589  37.8
  4722  37.8
  5812  37.8
  5852  37.8
  6964  37.8
  8423  37.8
   183 37.82
   875 37.82
   915 37.82
   920 37.82
   937 37.82
  1941 37.82
  1961 37.82
  1990 37.82
  3617 37.82
  3731 37.82
  3735 37.82
  3807 37.82
  3834 37.82
  3899 37.82
  4755 37.82
  4771 37.82
  5809 37.82
  5813 37.82
  6963 37.82
  7877 37.82
   157 37.84
   160 37.84
   169 37.84
   385 37.84
   913 37.84
  1927 37.84
  1946 37.84
  3680 37.84
  3708 37.84
  3753 37.84
  3759 37.84
  3848 37.84
  3849 37.84
  4591 37.84
  4818 37.84
  4894 37.84
  5103 37.84
  5814 37.84
  6977 37.84
  7886 37.84
  7904 37.84
   158 37.86
   859 37.86
   922 37.86
  1953 37.86
  1995 37.86
  3698 37.86
  4652 37.86
  4852 37.86
  4876 37.86
  5075 37.86
  5109 37.86
  7887 37.86
   150 37.88
   932 37.88
  1971 37.88
  3755 37.88
  3840 37.88
  3846 37.88
  3857 37.88
  3895 37.88
  4535 37.88
  4572 37.88
  4588 37.88
  4696 37.88
  4734 37.88
  4761 37.88
  5086 37.88
  5830 37.88
  5878 37.88
  7018 37.88
  7885 37.88
   146  37.9
   148  37.9
   402  37.9
   874  37.9
   881  37.9
   892  37.9
   952  37.9
  2007  37.9
  2010  37.9
  3616  37.9
  3701  37.9
  3733  37.9
  3736  37.9
  3892  37.9
  4561  37.9
  4567  37.9
  4570  37.9
  4580  37.9
  4677  37.9
  4794  37.9
  4825  37.9
  4890  37.9
  5810  37.9
  5833  37.9
  5861  37.9
  8418  37.9
   181 37.92
   379 37.92
   380 37.92
   810 37.92
   878 37.92
  1930 37.92
  1985 37.92
  3640 37.92
  3643 37.92
  3798 37.92
  3877 37.92
  3908 37.92
  4549 37.92
  4668 37.92
  4725 37.92
  4739 37.92
  4742 37.92
  4757 37.92
  4773 37.92
  5082 37.92
  5789 37.92
  5797 37.92
  5827 37.92
  5849 37.92
  5850 37.92
  5853 37.92
  6981 37.92
  6994 37.92
  8225 37.92
   172 37.94
   390 37.94
   898 37.94
   899 37.94
   958 37.94
  1922 37.94
  1975 37.94
  3647 37.94
  3770 37.94
  3774 37.94
  3812 37.94
  3912 37.94
  4546 37.94
  4740 37.94
  4770 37.94
  5832 37.94
  6962 37.94
  6995 37.94
   143 37.96
   144 37.96
   382 37.96
   832 37.96
   862 37.96
   950 37.96
  3776 37.96
  3876 37.96
  4544 37.96
  4566 37.96
  4578 37.96
  4735 37.96
  4749 37.96
  4779 37.96
  4820 37.96
  4875 37.96
  5081 37.96
  5105 37.96
  5804 37.96
  8415 37.96
   176 37.98
   184 37.98
   894 37.98
  3654 37.98
  3897 37.98
  4754 37.98
  4772 37.98
  4803 37.98
  4847 37.98
  4868 37.98
  4881 37.98
  5837 37.98
  5873 37.98
  5875 37.98
  5894 37.98
  7874 37.98
  8402 37.98
  8412 37.98
  8413 37.98
   182 38.02
   901 38.02
   927 38.02
  1968 38.02
  3656 38.02
  3677 38.02
  3757 38.02
  3789 38.02
  3859 38.02
  4540 38.02
  4568 38.02
  4780 38.02
  4792 38.02
  4844 38.02
  5076 38.02
  5872 38.02
  7897 38.02
  8417 38.02
   147 38.04
   168 38.04
   925 38.04
  1966 38.04
  3819 38.04
  3893 38.04
  4528 38.04
  4564 38.04
  4746 38.04
  4786 38.04
  4787 38.04
  4849 38.04
  5083 38.04
  5780 38.04
  6966 38.04
  8414 38.04
   149 38.06
   167 38.06
   194 38.06
   808 38.06
   861 38.06
  1931 38.06
  1933 38.06
  3697 38.06
  3775 38.06
  3806 38.06
  3853 38.06
  3864 38.06
  3894 38.06
  4682 38.06
  4684 38.06
  4750 38.06
  6985 38.06
   159 38.08
  1984 38.08
  3793 38.08
  3873 38.08
  4763 38.08
   935  38.1
  3678  38.1
  3869  38.1
  5826  38.1
  5846  38.1
  1974 38.12
  4688 38.12
  4738 38.12
  4785 38.14


==> data/plume_scaling_2015_delta.csv <==
240,240,13.98,,Err:504,76.04,0,13.96,0.5,0.72,3349.84,0.0000645,3875,3875,1,0.00000299
480,492,13.98,,Err:504,141.53,0,13.94,0.5,0.94,6690.94,0.0000662,1889,1937,1.03,0.00000293
1200,1218,3.98,,Err:504,120.41,1,3.95,0.5,0.81,4739.86,0.0000655,764,775,1.01,
2400,2468,3.98,,Err:504,280.25,2,3.91,0.5,1.12,9373.17,0.0000663,377,387,1.03,0.0000029
2400,2457,3.98,,Err:504,238.4,2,3.92,0.5,1.12,9401.06,0.0000661,378,387,1.02,0.00000291
4800,4969,3.98,,Err:504,558.05,4,3.83,0.5,1.73,18375.94,0.0000668,187,194,1.04,0.00000287
9600,9672,2.61,,Err:504,752.62,8,2.4,0.5,2,23075.47,0.000065,96,97,1.01,0.00000295


==> data/plume_scaling_2015_shape.csv <==
240,240,7.5,,0,51.4,0,7.51,0.6,0.65,1800,0.0000278
480,450,4,,0,31.3,0,3.98,0.5,0.55,1910,0.0000257
1200,1100,3.4,,0,94.7,1,3.41,0.5,0.6,4090,0.0000244
2400,2000,2.8,,0,141.2,1,2.72,0.65,0.8,6530,0.000023
4800,3800,2.9,,0,241,2,2.81,0.8,1.1,13500,0.0000222
9600,7300,3.1,,0,426.7,4,2.98,1.1,1.7,28600,0.000021


==> data/plume_scaling_2016_delta_with_LB.csv <==
240,240, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,522.1,129.1,154.681,2.68082E-006,15.9,0.0000629, T ,0,0,0, , T,1,0,2914536,896000, , ,0,0, delta_distri ,
469,480, PlasmaPlume_State_000.000000000000055.h5,5.5E-014,5.7E-014,1.4520302E-017,396.89,99.12,53.549,2.75584E-006,32.6,0.0000614, T ,0,0,0, , T,1,0,2968113,896000, , ,0,0, delta_distri ,
1147,1200, PlasmaPlume_State_000.000000000000055.h5,5.5E-014,6E-014,1.4520302E-017,441.325,90.59,101.246,2.82058E-006,83.2,0.0000601, T ,0,0,0, , T,1,0,3069428,896000, , ,0,0, delta_distri ,
2263,2400, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,170.37,80.01,65.061,2.84566E-006,16.9,0.0000593, T ,0,0,0, , T,1,0,3160047,896000, , ,0,0, delta_distri ,
4640,4800, PlasmaPlume_State_000.000000000000055.h5,5.5E-014,6E-014,1.4520302E-017,214.98,81.73,71.575,2.78858E-006,82.2,0.0000608, T ,0,0,0, , T,1,0,3280723,896000, , ,0,0, delta_distri ,
10110,9216, PlasmaPlume_State_000.000000000000055.h5,5.5E-014,6E-014,1.4520302E-017,199.42,100.41,70.698,2.45485E-006,72.5,0.000069, T ,0,0,0, , T,1,0,3424088,896000, , ,0,0, delta_distri ,
14582,12000, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,6E-014,1.4520302E-017,139.19,107.79,0,2.2219E-006,104.6666666667,7.64331210191082E-005, T,0.02, delta_distri,0,0,0,0, T,1,0,3492911,896000,0,0,0,0
26602,19200, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,1E-013,1.4520302E-017,264.65,161.38,0,1.95052E-006,550.7733333333,8.71501888254091E-005, T,0.02, delta_distri,0,0,0,0, T,1,0,3613559,896000,0,0,0,0
36605.1673023496,24000, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,1E-013,1.4520302E-017,230.1,155.05,0,1.77193E-006,500.3333333333,0.000095936, T,0.02, delta_distri,0,0,0,0, T,1,0,3682866,896000,0,0,0,0


==> data/plume_scaling_2016_delta_without_LB.csv <==
240,240, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.4E-014,1.4520302E-017,849.78,148.16,0,2.64182E-006,46.7746666667,0.00006414, F,0.02, delta_distri,0,0,0,0, T,1,0,2913804,896000,0,0,0,0
476,480, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.4E-014,1.4520302E-017,453.67,100.15,0,2.66218E-006,47.136,0.00006365, F,0.02, delta_distri,0,0,0,0, T,1,0,2970253,896000,0,0,0,0
1169,1200, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.4E-014,1.4520302E-017,230.94,86.94,0,2.7109E-006,48,0.0000625, F,0.02, delta_distri,0,0,0,0, T,1,0,3070667,896000,0,0,0,0
2309,2400, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,124.33,100.02,0,2.73414E-006,16.2,0.0000617, F ,0,0,0, , T,1,0,3160270,896000, , ,0,0, delta_distri ,
4779,4800, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,6E-014,1.4520302E-017,186.95,81.25,0,2.66024E-006,140.9333333333,0.00006386, F,0.02, delta_distri,0,0,0,0, T,1,0,3283013,896000,0,0,0,0
10571,9216, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,101.63,96.32,0,0.000002279,13.5936,0.00007356, F ,0,0,0, , T,1,0,3427043,896000, , ,0,0, delta_distri ,
15120,12000, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,6E-014,1.4520302E-017,131.84,98.43,0,2.10185E-006,111.3666666667,0.00008081, F,0.02, delta_distri,0,0,0,0, T,1,0,3492206,896000,0,0,0,0
27605,19200, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,6E-014,1.4520302E-017,131.23,112.93,0,1.83953E-006,97.6,0.00009221, F,0.02, delta_distri,0,0,0,0, T,1,0,3613604,896000,0,0,0,0
35894,24000, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,1E-013,1.4520302E-017,200,124.94,0,1.77207E-006,500.4,9.59232613908873E-005, F,0.02, delta_distri,0,0,0,0, T,1,0,3679824,896000,0,0,0,0


==> data/plume_scaling_2016_shape_with_LB.csv <==
240,240, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,411.48,115.05,59.319,2.6678E-006,15.8074,6.32615104318228E-005
479.076643319,480, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,309.07,102.9,87.386,2.67216E-006,15.8378666667,6.31398168103446E-005
1165.2600540585,1200, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,466.45,90.81,326.804,2.74672E-006,16.2786666667,6.14300925546725E-005
2341.5479570423,2400, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,629.48,96.15,509.027,2.73213E-006,16.202,6.17207752129363E-005
4762.460456942,4800, PlasmaPlume_State_000.000000000000050.h5,5E-014,5.1E-014,1.4520302E-017,207.08,99.56,95.571,2.68142E-006,15.932,6.27667587245795E-005
10646.7053320861,9216, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,257.24,91.73,160.165,2.2883E-006,13.6832,7.30823199251634E-005
15042.7279936558,12000, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,289.5,134.35,151.367,2.09642E-006,12.61,7.93021411578106E-005
26654.1639344256,19200, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,544.45,128.76,413.555,1.86943E-006,11.3866666667,0.000087822
35790.3396226416,24000, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,6E-014,1.4520302E-017,157.43,144.71,0,1.7953E-006,84.8,9.43396226415093E-005


==> data/plume_scaling_2016_shape_with_LB_p3.csv <==
240.00,240, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.2E-013,3.6694433E-017,764.8,162.71,18.466,8.92446E-006,38.9082666667,2.570E-04, T,0.02, shape_function,0,0,0,0, T,1,0,2886318,896000,0,0,0,0
460.85,480, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.2E-013,3.6694433E-017,442.71,97.19,41.583,9.2652E-006,40.5249333333,2.468E-04, T,0.02, shape_function,0,0,0,0, T,1,0,2935406,896000,0,0,0,0
1079.95,1200, PlasmaPlume_State_000.000000000000511.h5,5.11E-013,5.12E-013,3.6694433E-017,99.75,86.78,0,9.42068E-006,4.3233333333,2.313E-04, T,0.02, shape_function,0,0,0,0, T,1,0,2991715,896000,0,0,0,0
2035.87,2400, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.2E-013,3.6694433E-017,207.13,81,57.329,1.05145E-005,45.8673333333,2.180E-04, T,0.02, shape_function,0,0,0,0, T,1,0,3099626,896000,0,0,0,0
3755.22,4800, PlasmaPlume_State_000.000000000000511.h5,5.11E-013,5.12E-013,3.6694433E-017,80.28,76.55,0,1.08102E-005,4.9733333333,2.011E-04, T,0.02, shape_function,0,0,0,0, T,1,0,3157916,896000,0,0,0,0
6421.29,9216, PlasmaPlume_State_000.000000000000520.h5,5.2E-013,5.5E-013,3.6694433E-017,402.25,336.81,0,1.28437E-005,167.5264,1.791E-04, T,0.02, shape_function,0,0,0,0, T,1,0,3253212,896000,0,0,0,0


==> data/plume_scaling_2016_shape_without_LB.csv <==
240,240, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.3E-014,1.4520302E-017,595.28,125.6,0,2.64937E-006,31.312,0.000064, F,0.02, shape_function,0,0,0,0, T,1,0,2913804,896000,0,0,0,0
477.78,480, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.4E-014,1.4520302E-017,455.42,101.52,0,0.000002665,47.1866666667,6.35772817179994E-005, F,0.02, shape_function,0,0,0,0, T,1,0,2970253,896000,0,0,0,0
1162.33,1200, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,5.4E-014,1.4520302E-017,179.34,82.36,0,2.73572E-006,32.3266666667,0.000062, F,0.02, shape_function,0,0,0,0, T,1,0,3070667,896000,0,0,0,0
2322.75,2400, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,5.2E-014,1.4520302E-017,523.31,109.28,389.765,0.000002727,16.1766666667,0.000062, F,0.02, shape_function,0,0,0,0, T,1,0,3160270,896000,0,0,0,0
4752.24,4800, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,5.4E-014,1.4520302E-017,101.81,78.09,0,2.67366E-006,31.6266666667,0.000063, F,0.02, shape_function,0,0,0,0, T,1,0,3283013,896000,0,0,0,0
7683.93,7200, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,5.4E-014,1.4520302E-017,114.32,99.65,0,2.47854E-006,29.34,0.000068, F,0.02, shape_function,0,0,0,0, T,1,0,3371382,896000,0,0,0,0
10704.96,9216, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,5.4E-014,1.4520302E-017,102.48,91.95,0,2.27422E-006,26.9568,0.000074, F,0.02, shape_function,0,0,0,0, T,1,0,3427043,896000,0,0,0,0
15378.34,12000, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,6E-014,1.4520302E-017,131.7,102.38,0,2.07442E-006,97.7333333333,8.18553888130968E-005, F,0.02, shape_function,0,0,0,0, T,1,0,3492206,896000,0,0,0,0
27807.1415356152,19200, PlasmaPlume_State_000.000000000000052.h5,5.2E-014,1E-013,1.4520302E-017,211.81,114.52,0,1.83777E-006,518.88,9.25069380203515E-005, F,0.02, shape_function,0,0,0,0, T,1,0,3613604,896000,0,0,0,0
35566.24,24000, PlasmaPlume_State_000.000000000000051.h5,5.1E-014,1E-013,1.4520302E-017,214.87,137.22,0,1.79557E-006,517.6666666667,9.46555054732775E-005, F,0.02, shape_function,0,0,0,0, T,1,0,3679824,896000,0,0,0,0


==> data/plume_scaling_2016_shape_without_LB_p3.csv <==
240.00,240, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.12E-013,3.6694433E-017,845.97,251.42,15.45,4.37312E-005,38.6066666667,5.180E-05, F,0.02, shape_function,0,0,0,0, T,1,0,2911662,896000,0,0,0,0
504.29,480, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.12E-013,3.6694433E-017,787.16,497.07,14.486,4.18788E-005,36.7472,5.443E-05, F,0.02, shape_function,0,0,0,0, T,1,0,2968156,896000,0,0,0,0
1128.14,1200, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.12E-013,3.6694433E-017,211.24,69.82,18.222,4.43002E-005,41.066,4.870E-05, F,0.02, shape_function,0,0,0,0, T,1,0,3069493,896000,0,0,0,0
2273.72,2400, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.2E-013,3.6694433E-017,399.21,71.59,21.989,4.68388E-005,203.754,4.908E-05, F,0.02, shape_function,0,0,0,0, T,1,0,3159873,896000,0,0,0,0
4183.14,4800, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.2E-013,3.6694433E-017,266.7,63.2,37.376,4.90405E-005,221.4986666667,4.515E-05, F,0.02, shape_function,0,0,0,0, T,1,0,3280972,896000,0,0,0,0
7772.59,9216, PlasmaPlume_State_000.000000000000510.h5,5.1E-013,5.5E-013,3.6694433E-017,455.17,69.96,27.584,5.26722E-005,915.52256,4.369E-05, F,0.02, shape_function,0,0,0,0, T,1,0,3424214,896000,0,0,0,0

